A Practical Randomized CP Tensor Decomposition

The CANDECOMP/PARAFAC (CP) decomposition is a leading method for the analysis of multiway data. The standard alternating least squares algorithm for the CP decomposition (CP-ALS) involves a series of highly overdetermined linear least squares problems. We extend randomized least squares methods to tensors and show the workload of CP-ALS can be drastically reduced without a sacrifice in quality. We introduce techniques for efficiently preprocessing, sampling, and computing randomized least squares on a dense tensor of arbitrary order, as well as an efficient sampling-based technique for checking the stopping condition. We also show more generally that the Khatri-Rao product (used within the CP-ALS iteration) produces conditions favorable for direct sampling. In numerical results, we see improvements in speed, reductions in memory requirements, and robustness with respect to initialization.

==> 3dmixtimesfftvsnvecs.dat <==
Var1	Var2	Var3
50	0.0112363333333333	0.00307166666666667
100	0.027692	0.008857
150	0.0826696666666667	0.0331483333333333
200	0.147421666666667	0.0838796666666667
250	0.290666	0.157185333333333
300	0.425271	0.252079
350	0.743458666666667	0.387182666666667
400	1.14323566666667	0.574491666666667
450	1.584091	0.816079
500	2.86435533333333	1.07193733333333
550	3.74045033333333	1.47114233333333
600	4.71603433333333	2.00104033333333
650	5.339968	2.493663
700	6.992215	3.21627866666667
750	8.8969	3.9186

==> 5dmixtimesfftvsnvecs.dat <==
Var1	Var2	Var3
10	0.0109326666666667	0.00674033333333333
15	0.035728	0.0144906666666667
20	0.101932	0.0519716666666667
25	0.266886	0.138729333333333
30	0.515188333333333	0.322480333333333
35	1.1918	0.711469
40	2.25191966666667	1.43723266666667
45	4.034956	2.41586866666667
50	7.04012966666667	4.28202533333333
55	11.038263	6.65718133333333
60	17.526223	10.3566063333333


==> speedups3-27-Dec-2016.dat <==
dimcol	cptimes	cprandtimes	cprandffttimes
40	0.00269833333333333	0.762243925589172	0.650182002769397
60	0.00377153666666667	1.09296776817273	0.815684903361617
80	0.00492504	1.40171030986322	0.98739024352755
100	0.00654795666666667	1.69056165676828	1.21756455725703
120	0.01145796	2.81812480170003	2.00252719884651
140	0.00620516333333333	1.30675733351304	0.939603484138709
160	0.0122874366666667	2.32771122529331	1.74477558603226
180	0.0200671666666667	3.6803831904826	2.66524553294729
200	0.0287820533333333	4.95362603193179	3.64309344665468
220	0.0400287566666667	6.6503961619338	4.72035926001777
240	0.0507795466666667	8.00242060413195	5.52351048076798
260	0.0323635866666667	4.90868819381002	3.24251728783536
280	0.0399276633333333	5.88714876057429	4.05858852198285
300	0.05991693	8.5517182812335	6.25349994416232
320	0.07636994	10.562222701674	6.89208587213034
340	0.08687204	11.5271064860069	9.23901658417886
360	0.11614572	15.5941181893776	11.7669341861537
380	0.15723305	20.2194242276033	15.5742953336791
400	0.08006511	11.4497533392982	7.78087597133262
420	0.112897926666667	15.7432405548119	10.4345909808604
440	0.136955223333333	18.3927482019799	12.1912338031311
460	0.16530949	23.1561138623339	14.6631865157283
480	0.20198945	25.6052449548483	15.706067368552
500	0.24172582	30.0958207342247	18.981551567584
520	0.161649453333333	19.7585355777073	11.2192625406539
540	0.208992703333333	25.4728635464095	15.1331878050729
560	0.24047603	27.7598863328094	16.1339925782946
580	0.28499318	27.4987485357772	18.4550436250977
600	0.346972683333333	38.0643521035958	21.9240107880522
620	0.408478486666667	44.5670264463135	23.3567763473262
640	0.38344521	40.0768006304506	22.2852024291145
660	0.365193556666667	37.048131295267	20.375102472431
680	0.398144083333333	40.623133678607	21.8124488670396
700	0.478800553333333	45.8916467650805	25.8018412261716
720	0.561530266666667	50.442332505	28.8499961552538
740	0.649790363333333	60.4293882634924	30.5359262991471


==> speedups5-27-Dec-2016.dat <==
dimcol	cptimes	cprandtimes	cprandffttimes
10	0.0076835875	1.78015864511626	1.8263892231546
15	0.012888245	2.86518937779243	2.95907018818713
20	0.0311876275	5.52310130056882	4.77095530770911
25	0.0868024675	14.8781360179492	12.6569495504395
30	0.17167873	29.5745024834376	24.2697813681964
35	0.3201778225	54.0059335581487	38.7197440232383
40	0.545805625	103.123355650045	80.375073675778
45	1.01598035	174.466048010001	128.475046938242
50	1.61293743	297.7735679245	234.635957209644
55	2.65919914	477.684497658237	361.173698092809
60	3.787826465	629.832963572188	436.866568805456

==> tpfc3-05-Jan-2017.dat <==
dimcol	cptimes	cprandtimes
20	0.0127391	0.0039837
40	0.0049303	0.0024559
60	0.0046914	0.0018889
80	0.0050837	0.0019338
100	0.005375	0.002344
120	0.0057081	0.0019123
140	0.0062517	0.0019998
160	0.0078789	0.0019144
180	0.0147242	0.0019173
200	0.0196875	0.0019411
220	0.0239038	0.0019463
240	0.027811	0.0017323
260	0.0339958	0.0019511
280	0.0402429	0.0021031
300	0.0525562	0.0019903
320	0.0591151	0.0019857
340	0.0645384	0.0020733
360	0.079479	0.0018801
380	0.0892626	0.001866
400	0.1013754	0.0018472
420	0.1165516	0.0019108
440	0.1220817	0.0018719
460	0.1481936	0.0018159
480	0.1638841	0.002458
500	0.2002449	0.0017325
520	0.2207945	0.0017828
540	0.2152871	0.0018948
560	0.264796	0.0018861
580	0.272067	0.0018145
600	0.3087977	0.0026522
620	0.3858854	0.0025526
640	0.4146239	0.0017255
660	0.4295256	0.002145
680	0.432841	0.0018652
700	0.4541441	0.0017691
720	0.5455533	0.0018362
740	0.5876513	0.0018222


==> tpfc5-05-Jan-2017.dat <==
dimcol	cptimes	cprandtimes
10	0.0059477	0.0025546
15	0.0069781	0.0023954
20	0.0093455	0.0024807
25	0.0319326	0.0025051
30	0.0579242	0.0029263
35	0.152551	0.0029853
40	0.2948571	0.0026831
45	0.4550651	0.0027673
50	0.6964847	0.0027911
55	1.0111072	0.002607
60	1.6615126	0.0039604


==> tpi3-22-Dec-2016.dat <==
dimcol	cptimes	cprandtimes	cprandffttimes
20	0.00286749666666667	0.00271464666666667	0.00243178
40	0.00269833333333333	0.00353998666666667	0.00415012
60	0.00377153666666667	0.00345073	0.00462376666666667
80	0.00492504	0.00351359333333333	0.00498793666666667
100	0.00654795666666667	0.00387324333333333	0.00537791333333333
120	0.01145796	0.00406581	0.00572175
140	0.00620516333333333	0.00474852	0.00660402333333333
160	0.0122874366666667	0.00527876333333333	0.00704241666666667
180	0.0200671666666667	0.00545246666666667	0.0075292
200	0.0287820533333333	0.0058103	0.00790044333333333
220	0.0400287566666667	0.00601900333333333	0.00848002333333333
240	0.0507795466666667	0.00634552333333333	0.00919334666666667
260	0.0323635866666667	0.00659312333333333	0.00998100666666667
280	0.0399276633333333	0.00678217333333333	0.00983782
300	0.05991693	0.00700642	0.00958134333333333
320	0.07636994	0.00723048	0.0110808166666667
340	0.08687204	0.00753632666666667	0.00940273666666667
360	0.11614572	0.00744804666666667	0.00987051666666667
380	0.15723305	0.00777633666666667	0.0100956766666667
400	0.08006511	0.00699273666666667	0.0102899866666667
420	0.112897926666667	0.0071712	0.0108195833333333
440	0.136955223333333	0.00744615333333333	0.01123391
460	0.16530949	0.00713891333333333	0.0112737766666667
480	0.20198945	0.00788859666666667	0.0128606
500	0.24172582	0.00803187333333333	0.0127347766666667
520	0.161649453333333	0.00818124666666667	0.0144082066666667
540	0.208992703333333	0.00820452333333333	0.0138102233333333
560	0.24047603	0.00866271666666667	0.01490493
580	0.28499318	0.01036386	0.0154425633333333
600	0.346972683333333	0.00911542333333333	0.01582615
620	0.408478486666667	0.00916548666666667	0.01748865
640	0.38344521	0.00956776	0.01720627
660	0.365193556666667	0.00985727333333333	0.01792352
680	0.398144083333333	0.00980092	0.0182530666666667
700	0.478800553333333	0.0104332833333333	0.0185568366666667
720	0.561530266666667	0.0111321233333333	0.01946379
740	0.649790363333333	0.0107528866666667	0.0212795366666667


==> tpi5-22-Dec-2016.dat <==
dimcol	cptimes	cprandtimes	cprandffttimes
10	0.0076835875	0.0043162375	0.0042069825
15	0.012888245	0.0044982175	0.004355505
20	0.0311876275	0.00564676	0.0065369775
25	0.0868024675	0.00583423	0.0068580875
30	0.17167873	0.0058049575	0.007073765
35	0.3201778225	0.0059285675	0.00826911
40	0.545805625	0.005292745	0.0067907325
45	1.01598035	0.00582337	0.0079079975
50	1.61293743	0.0054166575	0.0068742125
55	2.65919914	0.0055668525	0.00736266
60	3.787826465	0.0060140175	0.0086704425
65	0	0	0


==> tpm3-31-Jul-2017.dat <==
dimcol	mixtimes
20	0.0324313333333333
30	0.002075
40	0.00343166666666667
50	0.00390633333333333
60	0.00710666666666667
70	0.0120563333333333
80	0.015153
90	0.0211246666666667
100	0.0283223333333333
110	0.0385183333333333
120	0.047777
130	0.0606223333333333
140	0.092147
150	0.109175333333333
160	0.129272
170	0.136394666666667
180	0.158889
190	0.190162666666667
200	0.213872
210	0.245142666666667
220	0.281959
230	0.329688666666667
240	0.365750333333333
250	0.407561666666667
260	0.457987666666667
270	0.513426
280	0.568297333333333
290	0.657801333333333
300	0.709583666666667
310	0.801606333333333
320	0.876340666666667
330	0.932809
340	1.03734333333333
350	1.117653
360	1.22916
370	1.65929466666667
380	1.458201
390	1.54300833333333
400	1.669531
410	2.17591166666667
420	2.39410033333333
430	2.20931833333333
440	2.274837
450	2.35575466666667
460	2.55437533333333
470	2.988912
480	2.91959466666667
490	3.05174066666667
500	3.247595
510	3.530956
520	3.64701266666667
530	4.80142166666667
540	4.11662366666667
550	4.32804533333333
560	4.59030333333333
570	4.82977433333333
580	5.19991266666667
590	5.86354533333333
600	5.607725
610	7.07275633333333
620	6.33728766666667
630	6.50000533333333
640	8.05623133333333
650	7.09797866666667
660	7.463302
670	8.86006966666667
680	8.19526633333333
690	8.61979066666667
700	11.0042706666667
710	11.122162
720	9.83077333333333
730	12.0592793333333
740	12.9601493333333
750	10.8448016666667


==> tpm5-31-Jul-2017.dat <==
dimcol	mixtimes
10	0.010049
15	0.0609423333333333
20	0.242621333333333
25	0.595042
30	1.45698033333333
35	2.56536266666667
40	5.00606933333333
45	8.96134766666667
50	14.995937
55	23.6508076666667
60	36.632329


==> tvsf300.dat <==
cpt	cpf	cpit	cpif	cprandfftt	cprandfftf	cprandt	cprandf
1.390132282	0.936531962417092	0.229176725	0.930153165103131	0.923757981	0.899605293279205	0.131027105	0.930542703606742
1.602646033	0.941195321066576	0.424779102	0.961273559779857	1.345705711	0.977172528787173	0.39436576	0.973369769868569
1.803453218	0.95286743968048	0.622977645	0.965792342161277	1.759086905	0.987981926942621	0.620234133	0.970626807567727
2.002387038	0.961721702657285	0.815439864	0.969467554708557	2.173348895	0.988625944029918	0.847887219	0.974236810143842
2.200535056	0.966441535454401	1.012446329	0.972139895449628	2.593733786	0.988743845316092	1.076846181	0.973530176996248
2.399416698	0.969303812449699	1.233915518	0.973722599573223	3.014951715	0.989133233327013	1.317357445	0.974977454474788
2.596335264	0.971265774415175	1.432743757	0.974808581310189	3.425353323	0.989204308268578	1.558931158	0.987103534689936
2.794946535	0.972748351129156	1.627927027	0.975708196822535	3.846626447	0.989309800840494	1.809486528	0.987850754263473
2.996192617	0.973934045381038	1.824236143	0.976497292767122	4.259305872	0.989208630199554	2.044233173	0.988188852150055
3.191241395	0.974915975752082	2.032950528	0.977204328523899	4.673788823	0.989426943762049	2.2711078	0.98835748848192
3.386564696	0.975749865833067	2.229625634	0.977843927139595	5.086191865	0.989386623730735	2.497493758	0.988600194561212
3.581559922	0.976471891440146	2.425402608	0.978421179079482	5.501383408	0.989479007162368	2.722295053	0.988449069919486
3.777261985	0.97710669557954	2.621953417	0.978933669221342	5.913609071	0.989409794321216	2.949760331	0.988520256243794
3.975888811	0.977671726004707	2.81912167	0.979378285890473	6.333078244	0.989370000635725	3.176986448	0.988530596981588
4.172124424	0.978179746228884	3.015982562	0.979755748035814	6.746872813	0.989367169416924	3.403366147	0.988128423570782
4.366860776	0.978640355574359	3.212449781	0.980071078808206	7.15831591	0.989181546979664	3.6302068	0.988197428393425
4.562923931	0.979060946749069	3.408943134	0.980332035546997	7.573015783	0.989378857265788	3.856307078	0.988750626551862
4.758955188	0.979447330404986	3.60714007	0.980547309060361	7.991673989	0.989663246046423	4.083047766	0.988822933771796
4.954789791	0.979804154962806	3.807639765	0.980725250857846	8.408096699	0.989581627449877	4.311035294	0.988517509198939
5.153910458	0.98013519646846	4.005181068	0.980873214139897	8.830880094	0.989456043689158	4.53825501	0.988326821013178
5.348582081	0.980443563588044	4.209629865	0.98099734058453	9.252259753	0.989375991590888	4.768747745	0.988567027140123
5.544536465	0.980731845761938	4.407692339	0.981102598574961	9.666395704	0.989521452544464	4.995921459	0.988680707354928
5.735189994	0.981002222388178	4.605349962	0.98119293203683	10.083337213	0.989458231475108	5.232488672	0.988671731364431
5.934234045	0.981256544710596	4.802085854	0.981271438711502	10.497836598	0.989545820621656	5.460389539	0.988354686139272
6.130701803	0.981496398213381	4.999232145	0.981340538921453	10.908339654	0.989436539254024	5.688632188	0.988523813620154
6.327224415	0.981723150845477	5.193381552	0.981402120122211	11.321870992	0.989581921291341	5.915355987	0.988409608801975
6.522722413	0.981937990775227	5.38933553	0.981457654540346	11.738742361	0.989608955605027	6.142671345	0.988677524214409
6.720058841	0.982141956296224	5.584580768	0.981508292281292	12.170382139	0.989417547546826	6.369954013	0.98846827027861
6.916835937	0.982335959767836	5.782019132	0.981554933918961	12.608257156	0.989519280571271	6.595365581	0.988442401165518
7.125781351	0.98252080696705	5.973000557	0.981598286659465	13.045297427	0.989381818536163	6.833552444	0.988534126378837
7.339676881	0.9826972128697	6.172772488	0.981638907660752	13.459186858	0.989509878225497	7.060066703	0.988399625683574
7.536935822	0.98286581462436	6.366721345	0.981677237431424	13.881228785	0.989366571439061	7.287429718	0.988581654482215
7.732881901	0.983027182298901	6.565507204	0.981713625610338	14.294026411	0.989584584845858	7.514868473	0.988655189677743
7.935809685	0.983181827842313	6.76353346	0.981748350903504	14.707749741	0.989486411482199	7.742931025	0.988533979731853
8.132933711	0.983330212607015	6.961703052	0.98178163653639	15.132002926	0.989579434232823	7.969999361	0.988537228349797
8.326329433	0.983472753699754	7.165451409	0.981813662257292	15.54536225	0.989350746486927	8.205359723	0.988260813496655
8.521761984	0.983609829372854	7.368206004	0.981844573680031	15.962743684	0.989663308541803	8.429409958	0.988633351433341
8.718496621	0.983741783625162	7.602749012	0.981874489568956	16.397404397	0.989613037554123	8.65731017	0.988742137788822
8.914699101	0.983868930146258	7.826982948	0.981903507528686	16.813146733	0.989400183085716	8.88428321	0.988312032134764
9.112166626	0.983991555714218	8.043103642	0.981931708451782	17.244299068	0.989380707822404	9.111188794	0.988716082349867
9.309445687	0.984109923133773	8.276978664	0.981959160001897	17.662174957	0.989618936191324	9.336078495	0.988486833486343
9.506046292	0.984224273788346	8.499488568	0.981985919341621	18.081557264	0.989503432709247	9.564863796	0.987930663139351
9.705424914	0.984334829864148	8.728631291	0.982012035272524	18.515437388	0.989412041352443	9.816654601	0.988463686336133
9.904125937	0.984441796296058	8.949583165	0.98203754991485	19.028119853	0.989443543859384	10.042049422	0.988865651660554
10.113377887	0.984545362475045	9.185595704	0.982062500027076	19.490810252	0.989486771480529	10.268680658	0.988278042410771
10.305100727	0.984645703752237	9.401714665	0.982086918044108	19.90631352	0.989389888675295	10.50232846	0.988505673693091
10.501181466	0.984742982766784	9.616253064	0.982110832895366	20.314029772	0.989394377081865	10.744126233	0.988501522152475
10.697444211	0.984837350622343	9.836991462	0.982134270649237	20.725953103	0.989741169179851	10.971330862	0.988362179773605
10.893025801	0.984928947931811	10.050475254	0.982157255023859	21.145058355	0.989405246317165	11.205105053	0.988542797049131
11.088243615	0.985017905747984	10.279044222	0.98217980779053	21.554268146	0.989335810743581	11.431175843	0.988408110401841
11.285134487	0.98510434639404	10.497696908	0.982201949095571	21.966201776	0.989542101239424	11.658324861	0.98839605638264
11.481891189	0.985188384207088	10.714506939	0.98222369771611	22.378960718	0.989489750395591	11.894969309	0.98869988359537
11.675387347	0.985270126205105	10.930009191	0.982245071265458	22.791168148	0.989280611139749	12.123075137	0.988206688044029
11.875735927	0.985349672686205	11.147922966	0.982266086358537	23.20226804	0.989559775004359	12.350399366	0.988723617501756
12.073626291	0.985427117768934	11.353150962	0.982286758745457	23.615325977	0.989549206393041	12.578013479	0.988224358042026
12.268720821	0.985502549879554	11.550602355	0.982307103420725	24.039173088	0.989508453093435	12.804341456	0.988655532843576
12.464300959	0.985576052193017	11.748444698	0.982327134713219	24.455550553	0.989507040568547	13.032639292	0.988494207661433
12.659049251	0.985647703032722	11.945587159	0.982346866360296	24.868951723	0.989465529219114	13.260377781	0.988714962259527
12.854025943	0.985717576233004	12.152169682	0.982366311570221	25.282533932	0.989515665171807	13.486022087	0.988339093549567
13.062682188	0.985785741469157	12.346258442	0.982385483075004	25.696256915	0.989661774285218	13.712130919	0.988621782260452
13.263776437	0.985852264557785	12.54203798	0.982404393175414	26.113169646	0.989426937749408	13.939364516	0.98841149438687
13.461567085	0.98591720773104	12.742192972	0.982423053780384	26.529346138	0.989531006311678	14.172492114	0.988194373805778
13.657538096	0.985980629887214	12.940235375	0.98244147644087	26.945478247	0.989751533968608	14.399254267	0.988369051623153
13.848152541	0.986042586819802	13.137422009	0.982459672380794	27.365988432	0.989433353705491	14.625591457	0.988535041310351
14.045768867	0.986103131428034	13.332589703	0.982477652523946	27.777451638	0.989683004651401	14.852579876	0.988436222719364
14.243443064	0.986162313909411	13.529749621	0.982495427519134	28.192572594	0.989463790903438	15.078044519	0.988451869403125
14.442040311	0.986220181937165	13.727499786	0.982513007762952	28.606889706	0.989465361204666	15.304412321	0.988460999660102
14.639533303	0.98627678082333	13.92546122	0.982530403420729	29.034962846	0.989529122321322	15.530407077	0.988456743044275
14.836560587	0.986332153669362	14.122926394	0.982547624446476	29.446176825	0.989509451057762	15.756055776	0.9885852149668
15.032329958	0.986386341504476	14.318474313	0.982564680601697	29.861134226	0.989523073009725	15.983232714	0.988702004004263
15.229683573	0.986439383414067	14.514766474	0.982581581473022	30.282229942	0.989543038677755	16.209394205	0.98821146170333
15.425202022	0.986491316658111	14.711829051	0.982598336489098	30.694514587	0.98946392504775	16.436053217	0.988500965685124
15.621837037	0.986542176781003	14.908063764	0.982614954937287	31.126317565	0.989445317624602	16.661914336	0.988526079970001
15.819564126	0.986591997713282	15.097182274	0.982631445979449	31.539193043	0.989372501227458	16.901110127	0.988403236510794
16.017573302	0.986640811865793	15.294645401	0.982647818667341	31.954188067	0.989438397448764	17.128299006	0.988351961944341
16.219971026	0.986688650217664	15.487109291	0.982664081957867	32.38432855	0.989597397716497	17.361353737	0.988469482925543
16.416617673	0.986735542397664	15.686554965	0.9826802447279	32.799402726	0.989630557014596	17.588386204	0.988690768140893
16.613234261	0.986781516760019	15.87985664	0.982696315789095	33.214947739	0.989626971026408	17.815044065	0.988785269619834
16.813085691	0.986826600455424	16.095410559	0.982712303902247	33.634398663	0.989394422690295	18.042721103	0.988030413593327
17.010293992	0.986870819496401	16.293671667	0.982728217791848	34.079544846	0.989500154553083	18.27152126	0.988371733416538
17.207076541	0.986914198819535	16.496230792	0.982744066160335	34.510118742	0.989442413493722	18.4963402	0.988355763449428
17.403707091	0.986956762342269	16.691237872	0.98275985770282	34.921965887	0.989398235759776	18.721984995	0.988563638880505
17.598782199	0.986998533017084	16.886657692	0.982775601120848	35.331908994	0.989446902653311	18.947177113	0.988477985400033
17.797090467	0.98703953288169	17.083447423	0.982791305137426	35.744177694	0.989353704334983	19.173920679	0.988419367068416
17.995696544	0.987079783105988	17.285191733	0.982806978511344	36.155060865	0.989506592751924	19.417648066	0.988570166880841
18.195060413	0.987119304036421	17.482208938	0.982822630051901	36.572165055	0.989461760822998	19.643726785	0.988463827368343
18.391905903	0.987158115237225	17.679156977	0.982838268633703	36.985136937	0.989538939107176	19.870554526	0.988518724036928
18.590251195	0.987196235529398	17.875594773	0.982853903211687	37.398038441	0.989662874955363	20.09770322	0.988026406499267
18.78661334	0.987233683027074	18.072802587	0.982869542836342	37.813435446	0.989374050045126	20.332445357	0.988807880305968
18.983065346	0.987270475172146	18.269356297	0.982885196669389	38.226900341	0.98984936772975	20.559707244	0.988211890782043
19.181604521	0.987306628766266	18.46546099	0.982900873998994	38.646706749	0.989446257498343	20.792963748	0.988430327523467
19.379997568	0.987342160001366	18.663085483	0.98291658425623	39.113888764	0.989603755354086	21.018378361	0.988677737455045
19.577182365	0.987377084488352	18.859731822	0.982932337031135	39.537441333	0.989458314394344	21.244501006	0.988274824581658
19.77440366	0.987411417284115	19.051106827	0.982948142089045	39.953222444	0.98941184377164	21.4786725	0.988522848900322
19.972607623	0.987445172916905	19.249766479	0.982964009387616	40.361108062	0.989217778962546	21.712506496	0.98835051691614
20.167590901	0.987478365410442	19.449121263	0.982979949093641	40.771434501	0.989414443270152	21.952504937	0.988907971116051
20.363202226	0.987511008306658	19.644106453	0.982995971600359	41.187321385	0.989275359510268	22.179908024	0.988815175618841
20.560226136	0.987543114687131	19.840417694	0.983012087544858	41.607570541	0.989565766506415	22.40592073	0.988219620537247
20.750756182	0.987574697193394	20.034745783	0.983028307825748	42.023051806	0.989430676669237	22.631450288	0.988236649477828
20.951002805	0.987605768046135	20.230670753	0.983044643620484	42.441202914	0.989727413981095	22.858304051	0.988653563915889


==> tvsf80.dat <==
cpt	cpf	cpit	cpif	cprandfftt	cprandfftf	cprandt	cprandf
2.567986152	0.909197226793681	0.473047135	0.869934509616553	1.823045379	0.862702822181767	0.157044472	0.872133824750748
3.006109691	0.935177680563456	0.913998022	0.942694397065613	2.065818957	0.984071588220937	0.357210547	0.975310595184691
3.401595561	0.947212784314562	1.375285417	0.949487666319229	2.29752376	0.987032073942399	0.531918075	0.981329401368893
3.813426589	0.953139143608774	1.872300683	0.951718910184726	2.526218933	0.988027358529643	0.698939424	0.982972008350245
4.220834869	0.957125010501176	2.329626205	0.953391908131216	2.785732246	0.988906077918673	0.872472787	0.979552454981633
4.622781005	0.96008232961019	2.823022202	0.954853305512676	3.016096542	0.98881226003186	1.057853253	0.98517047923644
5.017861321	0.9624204165591	3.379395928	0.956256047431336	3.246954776	0.988720482822462	1.250631333	0.987687332811753
5.410777872	0.964345651809265	3.963686445	0.957657001918285	3.476611898	0.988943215860922	1.441457201	0.986995903013913
5.804878863	0.965975743498557	4.492925844	0.959053770088481	3.714637268	0.988920213224524	1.623829791	0.987702106874842
6.197653887	0.967384579876973	4.993444898	0.960409719161927	3.944619046	0.988951686775522	1.821008529	0.988418053047424
6.597354385	0.968621652380538	5.571174302	0.961678697849264	4.173404097	0.988640150469405	1.997821859	0.988012269471401
6.993721933	0.969721719710093	6.029330333	0.962828975305523	4.403517467	0.988750005169093	2.184390215	0.987658104174546
7.389720379	0.970710108267203	6.494778814	0.963858463737427	4.644502396	0.988689950015659	2.373994356	0.987601553005882
7.793240741	0.97160582408823	6.997577141	0.964798976379964	4.875097542	0.988497402031997	2.563222593	0.987457012145184
8.197369073	0.972423479769656	7.526327452	0.965716120583557	5.102286608	0.988447927184218	2.742403498	0.987896038314803
8.591838772	0.973174540712199	8.054877598	0.966714323889793	5.355659204	0.98858342672286	2.925509794	0.987415871782204
8.986888408	0.973868160307901	8.684905054	0.967947988475353	5.592328427	0.988859092512873	3.116222149	0.987480777911189
9.389063804	0.974511756499339	9.176003523	0.969587850891388	5.819917228	0.988747116271213	3.296106167	0.987705034846078
9.799603779	0.975111420004332	9.675611476	0.971527912880452	6.048600191	0.988760314119412	3.470278021	0.987939477264357
10.203509286	0.975672209779463	10.15048718	0.973014405353555	6.276569477	0.988865909670588	3.639951808	0.987835367195009
10.603406553	0.97619837104023	10.626913594	0.973912989519298	6.50720022	0.988644611160168	3.810870763	0.988042030525987
10.998248485	0.976693498912554	11.202083565	0.976919923890355	6.735660971	0.988706124054171	3.975937076	0.987847598316204
11.395019296	0.977160663162662	11.681664905	0.977191478590678	6.96355384	0.988799058311652	4.149636836	0.987796039047325
11.788715003	0.97760250457281	12.227428534	0.977314272346773	7.193549268	0.988669030175397	4.326784637	0.987876126864973
12.184443348	0.978021310334311	12.735106939	0.977408546222694	7.425376486	0.988854955228998	4.498483272	0.988081333634074
12.575174263	0.978419073691366	13.20042769	0.97748973644847	7.6728892	0.988750275187379	4.670874683	0.98757259494137
13.006115622	0.978797541609884	13.701605685	0.977564084619273	7.909453386	0.988790354833566	4.841306982	0.986665924916259
13.402349499	0.979158253233629	14.183780223	0.9776348140868	8.139035124	0.988626990867053	5.008868004	0.986298427604199
13.797232856	0.979502571175931	14.795280655	0.977703855690102	8.368611541	0.989224347451629	5.179677104	0.987520451148358
14.193352819	0.979831707184186	15.233206739	0.977772469707147	8.599383613	0.988812172545894	5.371723611	0.988358335683824
14.589535266	0.98014674334392	15.650584426	0.977841530535491	8.835632141	0.988620096449113	5.539751854	0.987720892178984
14.981185179	0.980448649717113	16.057469487	0.977911672616144	9.078722478	0.988973680641438	5.714081136	0.987108264627362
15.380309639	0.980738299107955	16.473433751	0.977983372214427	9.321723571	0.988840612794815	5.891181392	0.987336266410811
15.777684885	0.98101647949609	16.868212016	0.978056995736114	9.557793485	0.988764520216354	6.065936874	0.987622611712393
16.177106247	0.981283904565072	17.259569623	0.978132828609372	9.787641694	0.988969657792809	6.251156904	0.987767294170118
16.570143079	0.981541222662832	17.654043157	0.978211092277542	10.017294289	0.988657286516407	6.427413393	0.986853171919118
16.969842602	0.981789024465618	18.048201101	0.978291954185086	10.246829346	0.989110120584138	6.59446819	0.9867533560662
17.364819152	0.982027849562676	18.438076233	0.978375534548712	10.479174291	0.988649568830152	6.760680603	0.987870039038452
17.760429639	0.982258192138253	18.868794426	0.978461913430903	10.717936401	0.988522143579862	6.930128217	0.987133828691595
18.160597197	0.982480505894457	19.352091712	0.978551141896873	10.948179094	0.988600666874779	7.096217005	0.987645867428783
18.554895268	0.982695208332967	19.809671427	0.978643261726366	11.177373615	0.988953006466609	7.262356654	0.988125724355052
18.961122988	0.98290268449273	20.230113665	0.97873833924083	11.407444486	0.9891222110571	7.428474611	0.987507952284102
19.360793328	0.983103290223849	20.663928113	0.978836520423097	11.643637548	0.988658083110496	7.641639645	0.987717403765198
19.75894122	0.983297355064854	21.087288727	0.978938117108619	11.877422091	0.988810209683715	7.81432301	0.987963935252659
20.164623456	0.983485184779107	21.490500207	0.979043738801699	12.108210089	0.988842216858832	7.985593995	0.988584733976602
20.556112384	0.983667063597464	21.916919643	0.97915449432098	12.335683997	0.988971525284882	8.163474326	0.987944512143446
20.952695395	0.983843256206864	22.313360007	0.979272307983919	12.566102202	0.988807538065981	8.340488546	0.987038136303327
21.353570038	0.98401400951812	22.731102984	0.979400439849389	12.812566709	0.988715414900186	8.506323379	0.987940347214953
21.761778296	0.984179554241811	23.253723743	0.979544400834031	13.040691951	0.988637161773133	8.694019684	0.987505798047562
22.157817124	0.98434010629642	23.680614982	0.979713694812144	13.271000989	0.988819867052887	8.862697726	0.987458061338953
22.555083225	0.984495868069201	24.086375132	0.97992543797604	13.503064591	0.988872200064031	9.029032547	0.988172823780166
22.969672146	0.984647029548391	24.564815548	0.980212633953993	13.744874624	0.98884805740234	9.203311889	0.988348742870285
23.408556563	0.984793769341281	24.989599983	0.980645141021031	13.974042782	0.988511747108654	9.373325488	0.98801086427262
23.869032407	0.984936255592198	25.411427125	0.981387500811577	14.202074316	0.988975420828246	9.536823415	0.986686308510775
24.263401833	0.985074646811392	25.831935149	0.982841633235572	14.432122822	0.988881999786827	9.702323857	0.986754983936638
24.656092997	0.985209092625011	26.269349265	0.985529517859691	14.661886222	0.988553104507173	9.861485519	0.988131184851889
25.057502728	0.985339734455269	26.690968019	0.988034802594597	14.891784639	0.988941475893024	10.019698707	0.987258977316034
25.456284898	0.98546670613754	27.105317262	0.988739308586303	15.121388212	0.988870953045946	10.178620033	0.987994612986044
25.850912427	0.985590134481959	27.569351926	0.988866040892028	15.355742412	0.989114099593732	10.338296387	0.98733208638464
26.252229538	0.985710139784912	28.078840409	0.988938384769184	15.629658894	0.989048711240704	10.498523899	0.988377165993071
26.645543083	0.985826836295673	28.472388615	0.988993496028787	15.858929423	0.989159067570213	10.65583347	0.988217200698375
27.040402226	0.98594033264272	28.910185106	0.989037885583025	16.088955697	0.988953865498983	10.814356226	0.988197348330771
27.437553367	0.98605073222374	29.316617446	0.989075323293797	16.31618673	0.988710975959247	10.973028344	0.98666681771573
27.841743409	0.986158133562946	29.712563851	0.989108155169637	16.546767654	0.988679272104099	11.132130078	0.987978833971466
28.247283353	0.986262630638918	30.119332741	0.989137852334249	16.785712255	0.988883860903287	11.325485012	0.987662871994676
28.644659795	0.986364313185478	30.517383371	0.989165338119763	17.015031449	0.988794238555821	11.485218378	0.988011187671506
29.042157868	0.986463266968415	30.917773891	0.989191192790295	17.242760663	0.988722647642618	11.64387638	0.987744953081119
29.442457303	0.986559574040353	31.307692271	0.989215782931288	17.470316697	0.988796086085867	11.803047267	0.988259168873805
29.839583936	0.986653312975264	31.838867023	0.989239342557545	17.698224821	0.988537339751067	11.960572542	0.987288845329549
30.241425729	0.986744559085181	32.283421536	0.989262023570522	17.944144913	0.988408657280834	12.129637065	0.987981638172114
30.64271519	0.986833384619882	32.688117773	0.989283926992756	18.172612857	0.988884360937891	12.286774338	0.986878625269387
31.045692223	0.98691985895171	33.092627576	0.989305122244284	18.399808549	0.989067603369945	12.446618564	0.987968547648329
31.441682954	0.987004048746397	33.492030892	0.989325659022532	18.63062497	0.988574416019637	12.606287042	0.987941845595631
31.837564743	0.987086018121272	33.910238147	0.989345574622809	18.868764037	0.988524366792566	12.764533772	0.987605944647068
32.237984286	0.987165828791736	34.305055597	0.989364898453316	19.11954056	0.988294361730316	12.923318176	0.987450851752181
32.644355245	0.987243540207262	34.692356498	0.989383654825467	19.368604387	0.988713438282676	13.082272074	0.987364594571178
33.05036005	0.987319209677391	35.094550419	0.98940186468453	19.609922329	0.988828970692193	13.255574596	0.98752784767481
33.443460966	0.987392892488967	35.493259507	0.98941954668756	19.86296708	0.98866683055254	13.418697705	0.987899382869142
33.841001443	0.987464642014795	35.880950366	0.989436717879524	20.09459742	0.988963241359457	13.575817742	0.988072834264553
34.246480001	0.987534509815077	36.321048946	0.98945339412114	20.349888449	0.988797237270525	13.735161609	0.986979034004995
34.642936613	0.987602545731364	36.749245091	0.989469590363182	20.589055467	0.988749460521995	13.895193124	0.988487906658363
35.03727376	0.987668797974412	37.160386072	0.989485320824765	20.8417851	0.988640857348954	14.054447788	0.987477319040879
35.440009923	0.987733313205886	37.554937206	0.989500599112203	21.082030989	0.989084786416537	14.212846943	0.987837665571997
35.836793253	0.987796136614649	37.945694279	0.989515438300342	21.332855652	0.988829976946966	14.379852286	0.987172363123759
36.233245946	0.987857311987479	38.342802903	0.989529850989392	21.577094029	0.988946752639847	14.540841726	0.987236920681113
36.631741507	0.987916881775951	38.757069806	0.989543849347485	21.827196899	0.988680279406542	14.698741439	0.987474888843035
37.029854524	0.987974887158175	39.186043728	0.989557445142344	22.087332077	0.988696756555105	14.856549645	0.98747232463634
37.426042908	0.988031368096577	39.576342473	0.989570649766563	22.328018563	0.988865946896644	15.014297682	0.987625494543133
37.835485296	0.988086363392419	40.011042538	0.989583474258893	22.583783691	0.988605234890959	15.182736642	0.98778016122407
38.237219127	0.988139910736271	40.430303613	0.98959592932153	22.845140003	0.988901265616396	15.342842218	0.988833155866625
38.636350512	0.988192046755546	40.822793133	0.98960802533597	23.10815997	0.988737889529399	15.500132283	0.987857618402458
39.032344889	0.988242807059071	41.213512512	0.989619772376631	23.347782722	0.988945536696873	15.65812678	0.987984786387007
39.428726882	0.988292226278675	41.624628735	0.989631180223318	23.583580975	0.989107125445538	15.818691211	0.988238936515901
39.822806797	0.98834033810841	42.022735614	0.98964225837275	23.83117674	0.988898627715572	15.977996862	0.988302301179561
40.229450641	0.988387175341276	42.421367737	0.989653016048986	24.087815981	0.989003842158857	16.170179467	0.988335930042493
40.627102711	0.988432769903612	42.821670116	0.989663462213606	24.344342874	0.988582851665747	16.328879284	0.987924714937682
41.027188954	0.988477152887711	43.221838779	0.98967360557454	24.594658431	0.988563441250237	16.487714497	0.987493845547261
41.423932852	0.988520354582163	43.615719823	0.98968345459516	24.851663985	0.988601539068673	16.645432527	0.988466480393893
41.821272879	0.988562404500804	44.012183505	0.989693017502062	25.104879002	0.988884046024801	16.804254656	0.987458442492184
42.219964475	0.98860333140952	44.406751971	0.989702302293154	25.384593175	0.988955696368417	16.962127616	0.98757169475677
42.624230053	0.988643163352056	44.808476013	0.989711316744888	25.652277532	0.988843282789852	17.120680875	0.988000859992777
43.016392014	0.988681927673851	45.207434865	0.989720068419092	25.912767417	0.988967605127495	17.279566513	0.987523345120847
43.439448196	0.988719651044965	45.608592089	0.989728564670001	26.165429438	0.988827955592453	17.436406262	0.98827201010644
43.836092011	0.988756359481505	46.019592816	0.989736812650172	26.435283822	0.98891452910235	17.592780247	0.987735078701394
44.233914527	0.988792078366062	46.423605462	0.989744819316776	26.693354387	0.988703810814577	17.7556097	0.987291857023636
44.629374054	0.988826832466987	46.860820614	0.989752591437452	26.943372335	0.98891992027493	17.919109322	0.988093380085242
45.024750226	0.988860645956543	47.304806775	0.989760135595705	27.201902031	0.988802251677723	18.084116487	0.987944311661932
45.428849927	0.988893542428557	47.722177521	0.989767458196254	27.453674176	0.98869267172264	18.252955288	0.988011371054719
45.827047685	0.988925544914493	48.115268426	0.989774565470203	27.755001598	0.989019202903774	18.435460782	0.987487475555254
46.23361839	0.988956675899605	48.515635864	0.98978146348003	28.088129993	0.9889467047109	18.600834257	0.98787635864532
46.629540882	0.988986957337505	48.96920975	0.989788158124102	28.412440202	0.988876694132607	18.766741227	0.988042648366704
47.021273113	0.989016410664604	49.481811591	0.989794655141334	28.72936946	0.988939007083816	18.961119495	0.987089227365561
47.417747323	0.989045056813677	50.009557322	0.989800960115631	29.294419265	0.989084448112262	19.117795876	0.98803409174592
47.81360289	0.989072916226765	50.471403263	0.989807078480061	29.817438224	0.98858189063089	19.273693888	0.988292715143828
48.214226995	0.989100008867813	50.876570889	0.989813015521	30.331423919	0.988826586752226	19.438223633	0.986822354503161
48.623912508	0.989126354234306	51.290635842	0.989818776382011	30.755567858	0.988576747707532	19.595024977	0.987984365449581
49.03005265	0.989151971368893	51.70430963	0.989824366067674	31.075040284	0.988664735638355	19.753953345	0.987895628912699
49.432334386	0.989176878870285	52.114993147	0.989829789447352	32.098078326	0.988730259062478	19.914549261	0.987777667726421
49.821387572	0.989201094903846	52.520629428	0.98983505125875	32.518550319	0.988844588882413	20.072426933	0.988208294032132
50.221844531	0.989224637211479	52.94647918	0.989840156111371	32.860769287	0.988896613251242	20.230498467	0.988216598618738
50.642351538	0.989247523121986	53.354346667	0.989845108489851	33.226046769	0.988894422121751	20.387416423	0.987126232186283
51.085582532	0.989269769559831	53.849039137	0.98984991275734	33.574824835	0.98883612882555	20.544335702	0.987465732190658
51.583110862	0.989291393054672	54.34725187	0.989854573158607	33.919267423	0.988607775563168	20.702701295	0.987173553308288
52.035414772	0.989312409750122	54.823522461	0.989859093823061	34.480747126	0.988809537306611	20.862184425	0.98659713071523
52.464116481	0.989332835412143	55.617262421	0.989863478767823	34.823332498	0.988426990956838	21.019612058	0.988134760121581
53.022137106	0.98935268543745	56.064108744	0.989867731900732	35.380318677	0.989025066581607	21.203084332	0.987943376206638
53.436780532	0.989371974861536	56.510390533	0.98987185702292	35.948959699	0.98903334035272	21.385259413	0.988204108844043
53.857439754	0.989390718366323	57.0156456	0.98987585783184	36.418419457	0.988822634301472	21.544662552	0.988358154413166
54.274733041	0.989408930287961	57.591985881	0.989879737923797	36.891057098	0.988825816747128	21.702485886	0.988080577004949
54.722418776	0.989426624624007	58.125349197	0.989883500796601	37.362568413	0.988679879738829	21.860481402	0.987245820369316
55.181166188	0.989443815040659	58.609097858	0.989887149852035	37.803875664	0.988641563806376	22.01955772	0.98849335211037
55.603466464	0.989460514879845	59.106845679	0.989890688398467	38.124485374	0.988841181698669	22.177585833	0.987733463017813
56.074469694	0.989476737165963	59.545089353	0.98989411965322	38.643127193	0.988881691889372	22.336580715	0.987562624204301
56.479370194	0.989492494612618	60.064620351	0.989897446744887	39.066278554	0.988964505789856	22.493360465	0.98704336188879
56.916227399	0.989507799629098	60.557597872	0.989900672715553	39.468025415	0.988949890479295	22.650180964	0.987490154308825
57.436964137	0.989522664326559	61.111569488	0.989903800523156	39.873361494	0.988981721702315	22.807803862	0.988464537016369
57.867796682	0.989537100524718	61.560585084	0.989906833043724	40.412988956	0.988853450964485	22.965423997	0.988226137457351
58.275161411	0.989551119757525	61.978451611	0.989909773073271	40.867717571	0.989006841886618	23.124644055	0.987848524955032
58.708671194	0.989564733279266	62.375301992	0.989912623330095	41.199255608	0.988850104675583	23.282995492	0.988279019522579
59.119503261	0.989577952070465	62.776643926	0.989915386456552	41.527597124	0.988802099579138	23.456407954	0.986840488815978
59.524826519	0.989590786843677	63.184292213	0.989918065021386	42.017076859	0.988793899922964	23.614966111	0.988033851511415
59.920565506	0.989603248048865	63.583709326	0.989920661521332	42.560638189	0.98871007285608	23.77303145	0.987854051593241
60.319962776	0.989615345879285	64.018153084	0.989923178383052	42.951750037	0.988732227391602	23.930140414	0.987983630125591
60.730876792	0.989627090276497	64.433996957	0.989925617965126	43.377180985	0.989014421104556	24.086905662	0.987557520926957
61.125799125	0.989638490935981	64.843853202	0.989927982559635	43.976075682	0.988921246343405	24.255215869	0.987503177559699
61.676955595	0.989649557312327	65.246679883	0.989930274394086	44.319708518	0.988471349639794	24.427356551	0.98818388705013
62.195330379	0.989660298624222	65.662462074	0.989932495633006	44.676633689	0.988869119115849	24.598107813	0.987366369120007
62.59954097	0.989670723859595	66.073328129	0.989934648379581	45.012798589	0.988950873949024	24.768383775	0.987704244470514
63.02225785	0.989680841780567	66.488002937	0.98993673467732	45.382439327	0.9889467597558	24.938356024	0.988667230586511
63.534263117	0.989690660928169	66.906199597	0.989938756511721	45.804179133	0.988864188519566	25.094326683	0.987316350092618

